Measurement of $W^{\pm}$ and $Z$-boson production cross sections in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

Measurements of the $W^{\pm} \rightarrow \ell^{\pm} \nu$ and $Z \rightarrow \ell^+ \ell^-$ production cross sections (where $\ell^{\pm}=e^{\pm},\mu^{\pm}$) in proton-proton collisions at $\sqrt{s}=13$ TeV are presented using data recorded by the ATLAS experiment at the Large Hadron Collider, corresponding to a total integrated luminosity of 81 pb$^{-1}$ The total inclusive $W^{\pm}$-boson production cross sections times the single-lepton-flavour branching ratios are $\sigma_{W^+}^{tot}= 11.83 \pm 0.02 (stat) \pm 0.32 (sys) \pm 0.25 (lumi)$ nb and $\sigma_{W^-}^{tot} = 8.79 \pm 0.02 (stat) \pm 0.24 (sys) \pm 0.18 (lumi)$ nb for $W^+$ and $W^-$, respectively. The total inclusive $Z$-boson production cross section times leptonic branching ratio, within the invariant mass window $66 < m_{\ell\ell} < 116$ GeV, is $\sigma_{Z}^{tot} = 1.981 \pm 0.007 (stat) \pm 0.038 (sys) \pm 0.042 (lumi)$ nb. The $W^+$, $W^-$, and $Z$-boson production cross sections and cross-section ratios within a fiducial region defined by the detector acceptance are also measured. The cross-section ratios benefit from significant cancellation of experimental uncertainties, resulting in $\sigma_{W^+}^{fid}/\sigma_{W^-}^{fid} = 1.295 \pm 0.003 (stat) \pm 0.010 (sys)$ and $\sigma_{W^{\pm}}^{fid}/\sigma_{Z}^{fid} = 10.31 \pm 0.04 (stat) \pm 0.20 (sys)$. Theoretical predictions, based on calculations accurate to next-to-next-to-leading order for quantum chromodynamics and to next-to-leading order for electroweak processes and which employ different parton distribution function sets, are compared to these measurements.

==> Metadata.txt <==
%%Title

Measurement of $W^{\pm}$ and $Z$-boson production cross sections in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

%%Abstract
Measurements of the $W^{\pm} \rightarrow \ell^{\pm} \nu$ and $Z \rightarrow \ell^+ \ell^-$ production cross sections
(where $\ell^{\pm}=e^{\pm},\mu^{\pm}$) in proton-proton collisions at $\sqrt{s}=13$ TeV are presented 
using data recorded by the ATLAS experiment at the Large Hadron Collider, corresponding to a total 
integrated luminosity of 81 pb$^{-1}$
The total inclusive $W^{\pm}$-boson production cross sections times the single-lepton-flavour branching ratios 
are $\sigma_{W^+}^{tot}= 11.83 \pm 0.02 (stat) \pm 0.32 (sys) \pm 0.25 (lumi)$ nb 
and $\sigma_{W^-}^{tot} = 8.79 \pm 0.02 (stat) \pm 0.24 (sys) \pm 0.18 (lumi)$ nb for $W^+$ and $W^-$, 
respectively. The total inclusive $Z$-boson production cross section times leptonic branching ratio, 
within the invariant mass window $66 < m_{\ell\ell} < 116$ GeV,  is $\sigma_{Z}^{tot} = 1.981 \pm 0.007 (stat) \pm 0.038 (sys) \pm 0.042 (lumi)$ nb.
The $W^+$, $W^-$, and $Z$-boson production cross sections and cross-section ratios within a fiducial region defined by the detector acceptance are also measured.
The cross-section ratios benefit from significant cancellation of experimental uncertainties, resulting in 
$\sigma_{W^+}^{fid}/\sigma_{W^-}^{fid}  = 1.295 \pm 0.003 (stat) \pm 0.010 (sys)$ and 
$\sigma_{W^{\pm}}^{fid}/\sigma_{Z}^{fid} = 10.31 \pm 0.04 (stat) \pm 0.20 (sys)$.
Theoretical predictions, based on calculations accurate to next-to-next-to-leading order for quantum chromodynamics and to next-to-leading order for electroweak 
processes and which employ different parton distribution function sets, are compared to these measurements. 


%% comments

Comments: 17 pages plus author list + cover pages (34 pages total), 5 figures, 3 tables, submitted to Phys. Lett. B, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-03/ 


%% EP number

CERN-EP-2016-069

%% Key words for PLB

Vector-boson production, proton-proton collisions

